Ensuring continued operation of INSPIRE as a cornerstone of the HEP information infrastructure

The INSPIRE platform -- the most widely-used discovery service specifically tailored to the needs of researchers in High Energy Physics (HEP) -- has become a central component of the information infrastructure for the discipline. Despite this, INSPIRE's continued sustainability is frequently endangered by resource constraints, recently made more acute by the loss of support from historical funders changing their research priorities. If the European particle physics community wishes to ensure INSPIRE's long-term sustainability, the community should secure international support and ensure appropriate funding.

==> metadata.txt <==
Ensuring continued operation of INSPIRE as a cornerstone of the HEP information infrastructure

Sabine Crépé-Renaudin, Alexander Kohls, Micha Moskovic, Heath O’Connell, Kirsten Sachs, Jian Yu

The INSPIRE platform --- the most widely-used discovery service specifically tailored to the needs of researchers in High Energy Physics (HEP) --- has become a central component of the information infrastructure for the discipline. Despite this, INSPIRE’s continued sustainability is frequently endangered by resource constraints, recently made more acute by the loss of support from historical funders changing their research priorities. If the European particle physics community wishes to ensure INSPIRE’s long-term sustainability, the community should secure international support and ensure appropriate funding.

Submitted to the European Strategy for Particle Physics Update 2026


0000-0001-5980-5805
0000-0002-3836-8885
0000-0002-7638-5686
0000-0002-1895-5310
0000-0002-6912-5800
0000-0002-4434-7001

